MENO: Hybrid Matrix Exponential-based Neural Operator for Stiff ODEs. Application to Thermochemical Kinetics

We introduce MENO (''Matrix Exponential-based Neural Operator''), a hybrid surrogate modeling framework for efficiently solving stiff systems of ordinary differential equations (ODEs) that exhibit a sparse nonlinear structure. In such systems, only a few variables contribute nonlinearly to the dynamics, while the majority influence the equations linearly. MENO exploits this property by decomposing the system into two components: the low-dimensional nonlinear part is modeled using conventional neural operators, while the linear time-varying subsystem is integrated using a novel neural matrix exponential formulation. This approach combines the exact solution of linear time-invariant systems with learnable, time-dependent graph-based corrections applied to the linear operators. Unlike black-box or soft-constrained physics-informed (PI) models, MENO embeds the governing equations directly into its architecture, ensuring physical consistency (e.g., steady states), improved robustness, and more efficient training. We validate MENO on three complex thermochemical systems: the POLLU atmospheric chemistry model, an oxygen mixture in thermochemical nonequilibrium, and a collisional-radiative argon plasma in one- and two-dimensional shock-tube simulations. MENO achieves relative errors below 2% in trained zero-dimensional settings and maintains good accuracy in extrapolatory multidimensional regimes. It also delivers substantial computational speedups, achieving up to 4 800$\times$ on GPU and 185$\times$ on CPU compared to standard implicit ODE solvers. Although intrusive by design, MENO's physics-based architecture enables superior generalization and reliability, offering a scalable path for real-time simulation of stiff reactive systems.

==> figures/combustion/error/meno/meno_l2.csv <==
,y16,y3,y17,y8,y2,y7,y9,y4,y6,y1,y5,y10,y14,y11,y13,y18,y15,y19,y12,y20
mean,0.000,0.005,0.011,0.020,0.045,0.047,0.075,0.222,1.130,1.400,1.528,1.658,1.701,1.846,2.185,2.227,2.258,2.359,2.928,3.750
ci_95,0.000,0.001,0.001,0.005,0.014,0.010,0.017,0.076,0.197,0.384,0.345,0.253,0.239,0.367,0.404,0.390,0.407,0.682,0.461,1.229


==> figures/combustion/error/meno/meno_l2_latex.txt <==
$y_{16}$ & $0.000 \pm 0.000$ \\
$y_{3}$ & $0.005 \pm 0.001$ \\
$y_{17}$ & $0.011 \pm 0.001$ \\
$y_{8}$ & $0.020 \pm 0.005$ \\
$y_{2}$ & $0.045 \pm 0.014$ \\
$y_{7}$ & $0.047 \pm 0.010$ \\
$y_{9}$ & $0.075 \pm 0.017$ \\
$y_{4}$ & $0.222 \pm 0.076$ \\
$y_{6}$ & $1.130 \pm 0.197$ \\
$y_{1}$ & $1.400 \pm 0.384$ \\
$y_{5}$ & $1.528 \pm 0.345$ \\
$y_{10}$ & $1.658 \pm 0.253$ \\
$y_{14}$ & $1.701 \pm 0.239$ \\
$y_{11}$ & $1.846 \pm 0.367$ \\
$y_{13}$ & $2.185 \pm 0.404$ \\
$y_{18}$ & $2.227 \pm 0.390$ \\
$y_{15}$ & $2.258 \pm 0.407$ \\
$y_{19}$ & $2.359 \pm 0.682$ \\
$y_{12}$ & $2.928 \pm 0.461$ \\
$y_{20}$ & $3.750 \pm 1.229$ \\


==> figures/combustion/error/meno/meno_mape.csv <==
,y16,y17,y8,y7,y9,y2,y4,y3,y19,y20,y18,y12,y13,y5,y10,y14,y11,y6,y15,y1
mean,0.000,0.003,0.010,0.026,0.036,0.080,0.415,0.604,0.930,1.065,1.112,1.242,1.247,1.253,1.283,1.359,1.437,1.585,1.685,2.379
ci_95,0.000,0.000,0.000,0.001,0.002,0.006,0.018,0.022,0.024,0.039,0.022,0.026,0.025,0.027,0.025,0.033,0.029,0.037,0.031,0.039


==> figures/combustion/error/meno/meno_mape_latex.txt <==
$y_{16}$ & $0.000 \pm 0.000$ \\
$y_{17}$ & $0.003 \pm 0.000$ \\
$y_{8}$ & $0.010 \pm 0.000$ \\
$y_{7}$ & $0.026 \pm 0.001$ \\
$y_{9}$ & $0.036 \pm 0.002$ \\
$y_{2}$ & $0.080 \pm 0.006$ \\
$y_{4}$ & $0.415 \pm 0.018$ \\
$y_{3}$ & $0.604 \pm 0.022$ \\
$y_{19}$ & $0.930 \pm 0.024$ \\
$y_{20}$ & $1.065 \pm 0.039$ \\
$y_{18}$ & $1.112 \pm 0.022$ \\
$y_{12}$ & $1.242 \pm 0.026$ \\
$y_{13}$ & $1.247 \pm 0.025$ \\
$y_{5}$ & $1.253 \pm 0.027$ \\
$y_{10}$ & $1.283 \pm 0.025$ \\
$y_{14}$ & $1.359 \pm 0.033$ \\
$y_{11}$ & $1.437 \pm 0.029$ \\
$y_{6}$ & $1.585 \pm 0.037$ \\
$y_{15}$ & $1.685 \pm 0.031$ \\
$y_{1}$ & $2.379 \pm 0.039$ \\


==> figures/combustion/error/meno_nocorr/meno_nocorr_l2.csv <==
,y3,y16,y17,y8,y7,y9,y13,y4,y15,y11,y5,y10,y20,y18,y19,y12,y14
mean,0.000,0.000,0.023,0.097,0.201,0.365,2.154,5.722,6.424,11.710,12.541,17.814,18.299,18.338,19.233,33.527,80.360
ci_95,0.000,0.000,0.002,0.018,0.019,0.030,0.330,0.838,0.329,1.245,1.184,1.496,0.551,2.347,0.603,3.580,2.674


==> figures/combustion/error/meno_nocorr/meno_nocorr_l2_latex.txt <==
$y_{3}$ & $0.000 \pm 0.000$ \\
$y_{16}$ & $0.000 \pm 0.000$ \\
$y_{17}$ & $0.023 \pm 0.002$ \\
$y_{8}$ & $0.097 \pm 0.018$ \\
$y_{7}$ & $0.201 \pm 0.019$ \\
$y_{9}$ & $0.365 \pm 0.030$ \\
$y_{13}$ & $2.154 \pm 0.330$ \\
$y_{4}$ & $5.722 \pm 0.838$ \\
$y_{15}$ & $6.424 \pm 0.329$ \\
$y_{11}$ & $11.710 \pm 1.245$ \\
$y_{5}$ & $12.541 \pm 1.184$ \\
$y_{10}$ & $17.814 \pm 1.496$ \\
$y_{20}$ & $18.299 \pm 0.551$ \\
$y_{18}$ & $18.338 \pm 2.347$ \\
$y_{19}$ & $19.233 \pm 0.603$ \\
$y_{12}$ & $33.527 \pm 3.580$ \\
$y_{14}$ & $80.360 \pm 2.674$ \\


==> figures/combustion/error/meno_nocorr/meno_nocorr_mape.csv <==
,y16,y17,y8,y7,y3,y9,y11,y10,y5,y4,y13,y14,y18,y15,y12,y19,y20
mean,0.000,0.013,0.057,0.130,0.216,0.234,3.064,5.257,6.140,6.230,16.139,31.618,33.985,35.304,38.844,43.623,66.603
ci_95,0.000,0.000,0.002,0.003,0.008,0.005,0.072,0.118,0.112,0.232,0.302,0.501,0.480,0.462,0.502,0.561,1.206


==> figures/combustion/error/meno_nocorr/meno_nocorr_mape_latex.txt <==
$y_{16}$ & $0.000 \pm 0.000$ \\
$y_{17}$ & $0.013 \pm 0.000$ \\
$y_{8}$ & $0.057 \pm 0.002$ \\
$y_{7}$ & $0.130 \pm 0.003$ \\
$y_{3}$ & $0.216 \pm 0.008$ \\
$y_{9}$ & $0.234 \pm 0.005$ \\
$y_{11}$ & $3.064 \pm 0.072$ \\
$y_{10}$ & $5.257 \pm 0.118$ \\
$y_{5}$ & $6.140 \pm 0.112$ \\
$y_{4}$ & $6.230 \pm 0.232$ \\
$y_{13}$ & $16.139 \pm 0.302$ \\
$y_{14}$ & $31.618 \pm 0.501$ \\
$y_{18}$ & $33.985 \pm 0.480$ \\
$y_{15}$ & $35.304 \pm 0.462$ \\
$y_{12}$ & $38.844 \pm 0.502$ \\
$y_{19}$ & $43.623 \pm 0.561$ \\
$y_{20}$ & $66.603 \pm 1.206$ \\


==> figures/combustion/visual/meno/init_sols.csv <==
,y2,y4,y7,y8,y9,y16,y17
3,5.330266e-01,1.346345e-01,5.337749e-02,6.903076e-01,1.855061e-02,2.422120e-01,2.227803e-02
14,4.919700e-01,1.263121e-01,8.155070e-02,3.229885e-01,1.205288e-02,2.399767e-01,1.524410e-02
15,4.103558e-01,3.614627e-02,2.546975e-01,5.279178e-01,2.008358e-02,3.207119e-01,2.301372e-02
41,3.951261e-01,2.602983e-02,1.474513e-01,5.500442e-01,2.020852e-02,2.509857e-01,5.488912e-03
53,7.088514e-01,1.410770e-01,9.917223e-02,7.331382e-01,3.744659e-02,3.970304e-01,1.129742e-02
96,5.100461e-01,3.645070e-02,1.754159e-01,7.622833e-01,1.368770e-02,2.993773e-01,8.547899e-03


==> figures/combustion/visual/meno_nocorr/init_sols.csv <==
,y2,y4,y7,y8,y9,y16,y17
3,5.330266e-01,1.346345e-01,5.337749e-02,6.903076e-01,1.855061e-02,2.422120e-01,2.227803e-02
14,4.919700e-01,1.263121e-01,8.155070e-02,3.229885e-01,1.205288e-02,2.399767e-01,1.524410e-02
15,4.103558e-01,3.614627e-02,2.546975e-01,5.279178e-01,2.008358e-02,3.207119e-01,2.301372e-02
41,3.951261e-01,2.602983e-02,1.474513e-01,5.500442e-01,2.020852e-02,2.509857e-01,5.488912e-03
53,7.088514e-01,1.410770e-01,9.917223e-02,7.331382e-01,3.744659e-02,3.970304e-01,1.129742e-02
96,5.100461e-01,3.645070e-02,1.754159e-01,7.622833e-01,1.368770e-02,2.993773e-01,8.547899e-03


==> figures/noneq/error/deeponet/deeponet_r05_l2.csv <==
,T,n_O2_13,n_O2_14,n_O2_11,n_O2_7,n_O2_8,n_O2_10,n_O2_5,n_O2_6,n_O2_9,n_O,n_O2_19,n_O2_16,n_O2_25,n_O2_26,n_O2_3,n_O2_18,n_O2_20,n_O2_21,n_O2_17,n_O2_24,n_O2_23,n_O2_22,n_O2_27,n_O2_4,n_O2_1,n_O2_33,n_O2_34,n_O2_12,n_O2_35,n_O2_36,n_O2_37,n_O2_38,n_O2_39,n_O2_40,n_O2_41,n_O2_42,n_O2_15,n_O2_43,n_O2_44,n_O2_28,n_O2_45,n_O2_30,n_O2_2,n_O2_31,n_O2_29,n_O2_32
mean,0.062,2.453,2.520,2.568,2.575,2.582,2.714,2.832,2.843,2.872,3.494,3.498,3.737,3.866,4.095,4.182,4.184,4.191,4.212,4.343,4.343,4.407,4.450,4.485,4.493,4.757,5.008,5.301,5.452,5.566,5.723,5.812,5.835,5.890,5.936,6.053,6.053,6.173,6.275,6.374,6.406,6.618,6.638,6.675,7.264,7.661,7.900
ci_95,0.060,0.534,0.555,0.521,0.418,0.456,0.518,0.567,0.454,0.485,2.305,0.808,0.782,1.001,0.991,0.973,0.876,0.913,0.916,1.016,0.996,0.984,0.949,0.991,0.781,0.987,1.322,1.411,0.802,1.496,1.540,1.572,1.588,1.615,1.643,1.688,1.702,2.332,1.741,1.786,1.054,1.795,1.327,1.238,1.430,1.206,1.543


==> figures/noneq/error/deeponet/deeponet_r05_l2_latex.txt <==
$T$ & $0.062 \pm 0.060$ \\
O$_2\,(13)$ & $2.453 \pm 0.534$ \\
O$_2\,(14)$ & $2.520 \pm 0.555$ \\
O$_2\,(11)$ & $2.568 \pm 0.521$ \\
O$_2\,(7)$ & $2.575 \pm 0.418$ \\
O$_2\,(8)$ & $2.582 \pm 0.456$ \\
O$_2\,(10)$ & $2.714 \pm 0.518$ \\
O$_2\,(5)$ & $2.832 \pm 0.567$ \\
O$_2\,(6)$ & $2.843 \pm 0.454$ \\
O$_2\,(9)$ & $2.872 \pm 0.485$ \\
O & $3.494 \pm 2.305$ \\
O$_2\,(19)$ & $3.498 \pm 0.808$ \\
O$_2\,(16)$ & $3.737 \pm 0.782$ \\
O$_2\,(25)$ & $3.866 \pm 1.001$ \\
O$_2\,(26)$ & $4.095 \pm 0.991$ \\
O$_2\,(3)$ & $4.182 \pm 0.973$ \\
O$_2\,(18)$ & $4.184 \pm 0.876$ \\
O$_2\,(20)$ & $4.191 \pm 0.913$ \\
O$_2\,(21)$ & $4.212 \pm 0.916$ \\
O$_2\,(17)$ & $4.343 \pm 1.016$ \\
O$_2\,(24)$ & $4.343 \pm 0.996$ \\
O$_2\,(23)$ & $4.407 \pm 0.984$ \\
O$_2\,(22)$ & $4.450 \pm 0.949$ \\
O$_2\,(27)$ & $4.485 \pm 0.991$ \\
O$_2\,(4)$ & $4.493 \pm 0.781$ \\
O$_2\,(1)$ & $4.757 \pm 0.987$ \\
O$_2\,(33)$ & $5.008 \pm 1.322$ \\
O$_2\,(34)$ & $5.301 \pm 1.411$ \\
O$_2\,(12)$ & $5.452 \pm 0.802$ \\
O$_2\,(35)$ & $5.566 \pm 1.496$ \\
O$_2\,(36)$ & $5.723 \pm 1.540$ \\
O$_2\,(37)$ & $5.812 \pm 1.572$ \\
O$_2\,(38)$ & $5.835 \pm 1.588$ \\
O$_2\,(39)$ & $5.890 \pm 1.615$ \\
O$_2\,(40)$ & $5.936 \pm 1.643$ \\
O$_2\,(41)$ & $6.053 \pm 1.688$ \\
O$_2\,(42)$ & $6.053 \pm 1.702$ \\
O$_2\,(15)$ & $6.173 \pm 2.332$ \\
O$_2\,(43)$ & $6.275 \pm 1.741$ \\
O$_2\,(44)$ & $6.374 \pm 1.786$ \\
O$_2\,(28)$ & $6.406 \pm 1.054$ \\
O$_2\,(45)$ & $6.618 \pm 1.795$ \\
O$_2\,(30)$ & $6.638 \pm 1.327$ \\
O$_2\,(2)$ & $6.675 \pm 1.238$ \\
O$_2\,(31)$ & $7.264 \pm 1.430$ \\
O$_2\,(29)$ & $7.661 \pm 1.206$ \\
O$_2\,(32)$ & $7.900 \pm 1.543$ \\


==> figures/noneq/error/deeponet/deeponet_r05_mape.csv <==
,T,n_O2_45,n_O2_44,n_O2_43,n_O2_42,n_O2_41,n_O2_40,n_O2_33,n_O2_34,n_O2_39,n_O2_35,n_O2_36,n_O2_37,n_O2_38,n_O2_30,n_O2_31,n_O2_32,n_O2_27,n_O2_28,n_O2_29,n_O2_26,n_O2_25,n_O2_24,n_O2_3,n_O2_1,n_O2_23,n_O2_13,n_O2_14,n_O2_2,n_O2_11,n_O2_22,n_O2_19,n_O2_4,n_O2_20,n_O2_16,n_O2_10,n_O2_18,n_O2_5,n_O2_12,n_O2_17,n_O2_8,n_O2_21,n_O2_9,n_O2_6,n_O2_15,n_O2_7,n_O
mean,0.042,3.715,4.161,4.462,4.814,5.187,5.422,5.450,5.551,5.669,5.675,5.771,5.865,5.866,5.904,6.034,6.194,6.543,6.581,6.720,7.171,7.209,8.511,8.858,8.880,9.006,9.094,9.161,9.172,9.328,9.458,9.868,9.914,9.918,10.045,10.149,10.506,10.552,10.691,10.870,10.988,10.991,11.036,11.906,12.391,12.746,28.625
ci_95,0.005,0.114,0.130,0.142,0.157,0.169,0.180,0.162,0.164,0.182,0.169,0.175,0.179,0.184,0.179,0.172,0.170,0.289,0.203,0.189,0.379,0.423,0.559,0.839,0.830,0.632,0.791,0.793,0.836,0.807,0.696,0.835,0.846,0.737,0.846,0.829,0.852,0.916,0.789,0.878,0.938,0.759,0.871,1.028,0.913,1.151,4.768


==> figures/noneq/error/deeponet/deeponet_r05_mape_latex.txt <==
$T$ & $0.042 \pm 0.005$ \\
O$_2\,(45)$ & $3.715 \pm 0.114$ \\
O$_2\,(44)$ & $4.161 \pm 0.130$ \\
O$_2\,(43)$ & $4.462 \pm 0.142$ \\
O$_2\,(42)$ & $4.814 \pm 0.157$ \\
O$_2\,(41)$ & $5.187 \pm 0.169$ \\
O$_2\,(40)$ & $5.422 \pm 0.180$ \\
O$_2\,(33)$ & $5.450 \pm 0.162$ \\
O$_2\,(34)$ & $5.551 \pm 0.164$ \\
O$_2\,(39)$ & $5.669 \pm 0.182$ \\
O$_2\,(35)$ & $5.675 \pm 0.169$ \\
O$_2\,(36)$ & $5.771 \pm 0.175$ \\
O$_2\,(37)$ & $5.865 \pm 0.179$ \\
O$_2\,(38)$ & $5.866 \pm 0.184$ \\
O$_2\,(30)$ & $5.904 \pm 0.179$ \\
O$_2\,(31)$ & $6.034 \pm 0.172$ \\
O$_2\,(32)$ & $6.194 \pm 0.170$ \\
O$_2\,(27)$ & $6.543 \pm 0.289$ \\
O$_2\,(28)$ & $6.581 \pm 0.203$ \\
O$_2\,(29)$ & $6.720 \pm 0.189$ \\
O$_2\,(26)$ & $7.171 \pm 0.379$ \\
O$_2\,(25)$ & $7.209 \pm 0.423$ \\
O$_2\,(24)$ & $8.511 \pm 0.559$ \\
O$_2\,(3)$ & $8.858 \pm 0.839$ \\
O$_2\,(1)$ & $8.880 \pm 0.830$ \\
O$_2\,(23)$ & $9.006 \pm 0.632$ \\
O$_2\,(13)$ & $9.094 \pm 0.791$ \\
O$_2\,(14)$ & $9.161 \pm 0.793$ \\
O$_2\,(2)$ & $9.172 \pm 0.836$ \\
O$_2\,(11)$ & $9.328 \pm 0.807$ \\
O$_2\,(22)$ & $9.458 \pm 0.696$ \\
O$_2\,(19)$ & $9.868 \pm 0.835$ \\
O$_2\,(4)$ & $9.914 \pm 0.846$ \\
O$_2\,(20)$ & $9.918 \pm 0.737$ \\
O$_2\,(16)$ & $10.045 \pm 0.846$ \\
O$_2\,(10)$ & $10.149 \pm 0.829$ \\
O$_2\,(18)$ & $10.506 \pm 0.852$ \\
O$_2\,(5)$ & $10.552 \pm 0.916$ \\
O$_2\,(12)$ & $10.691 \pm 0.789$ \\
O$_2\,(17)$ & $10.870 \pm 0.878$ \\
O$_2\,(8)$ & $10.988 \pm 0.938$ \\
O$_2\,(21)$ & $10.991 \pm 0.759$ \\
O$_2\,(9)$ & $11.036 \pm 0.871$ \\
O$_2\,(6)$ & $11.906 \pm 1.028$ \\
O$_2\,(15)$ & $12.391 \pm 0.913$ \\
O$_2\,(7)$ & $12.746 \pm 1.151$ \\
O & $28.625 \pm 4.768$ \\


==> figures/noneq/error/meno/meno_l2.csv <==
,T,n_O,n_O2_10,n_O2_9,n_O2_11,n_O2_12,n_O2_33,n_O2_34,n_O2_13,n_O2_32,n_O2_31,n_O2_36,n_O2_35,n_O2_7,n_O2_14,n_O2_30,n_O2_20,n_O2_39,n_O2_21,n_O2_27,n_O2_22,n_O2_8,n_O2_19,n_O2_26,n_O2_15,n_O2_37,n_O2_24,n_O2_43,n_O2_18,n_O2_16,n_O2_29,n_O2_41,n_O2_17,n_O2_38,n_O2_25,n_O2_23,n_O2_45,n_O2_5,n_O2_40,n_O2_44,n_O2_4,n_O2_2,n_O2_42,n_O2_28,n_O2_3,n_O2_6,n_O2_1
mean,0.091,0.268,0.656,0.683,0.688,0.757,0.840,0.841,0.844,0.848,0.874,0.885,0.912,0.960,0.971,0.976,0.980,0.980,0.983,0.990,0.994,1.002,1.008,1.010,1.013,1.018,1.033,1.035,1.037,1.040,1.050,1.054,1.055,1.056,1.058,1.061,1.069,1.080,1.115,1.158,1.160,1.186,1.189,1.211,1.217,1.288,1.310
ci_95,0.025,0.041,0.111,0.101,0.129,0.151,0.263,0.267,0.168,0.264,0.262,0.269,0.276,0.098,0.182,0.273,0.260,0.291,0.265,0.277,0.270,0.113,0.253,0.270,0.200,0.283,0.275,0.310,0.241,0.216,0.254,0.307,0.235,0.294,0.271,0.271,0.306,0.108,0.310,0.327,0.116,0.147,0.326,0.269,0.126,0.116,0.154


==> figures/noneq/error/meno/meno_l2_latex.txt <==
$T$ & $0.091 \pm 0.025$ \\
O & $0.268 \pm 0.041$ \\
O$_2\,(10)$ & $0.656 \pm 0.111$ \\
O$_2\,(9)$ & $0.683 \pm 0.101$ \\
O$_2\,(11)$ & $0.688 \pm 0.129$ \\
O$_2\,(12)$ & $0.757 \pm 0.151$ \\
O$_2\,(33)$ & $0.840 \pm 0.263$ \\
O$_2\,(34)$ & $0.841 \pm 0.267$ \\
O$_2\,(13)$ & $0.844 \pm 0.168$ \\
O$_2\,(32)$ & $0.848 \pm 0.264$ \\
O$_2\,(31)$ & $0.874 \pm 0.262$ \\
O$_2\,(36)$ & $0.885 \pm 0.269$ \\
O$_2\,(35)$ & $0.912 \pm 0.276$ \\
O$_2\,(7)$ & $0.960 \pm 0.098$ \\
O$_2\,(14)$ & $0.971 \pm 0.182$ \\
O$_2\,(30)$ & $0.976 \pm 0.273$ \\
O$_2\,(20)$ & $0.980 \pm 0.260$ \\
O$_2\,(39)$ & $0.980 \pm 0.291$ \\
O$_2\,(21)$ & $0.983 \pm 0.265$ \\
O$_2\,(27)$ & $0.990 \pm 0.277$ \\
O$_2\,(22)$ & $0.994 \pm 0.270$ \\
O$_2\,(8)$ & $1.002 \pm 0.113$ \\
O$_2\,(19)$ & $1.008 \pm 0.253$ \\
O$_2\,(26)$ & $1.010 \pm 0.270$ \\
O$_2\,(15)$ & $1.013 \pm 0.200$ \\
O$_2\,(37)$ & $1.018 \pm 0.283$ \\
O$_2\,(24)$ & $1.033 \pm 0.275$ \\
O$_2\,(43)$ & $1.035 \pm 0.310$ \\
O$_2\,(18)$ & $1.037 \pm 0.241$ \\
O$_2\,(16)$ & $1.040 \pm 0.216$ \\
O$_2\,(29)$ & $1.050 \pm 0.254$ \\
O$_2\,(41)$ & $1.054 \pm 0.307$ \\
O$_2\,(17)$ & $1.055 \pm 0.235$ \\
O$_2\,(38)$ & $1.056 \pm 0.294$ \\
O$_2\,(25)$ & $1.058 \pm 0.271$ \\
O$_2\,(23)$ & $1.061 \pm 0.271$ \\
O$_2\,(45)$ & $1.069 \pm 0.306$ \\
O$_2\,(5)$ & $1.080 \pm 0.108$ \\
O$_2\,(40)$ & $1.115 \pm 0.310$ \\
O$_2\,(44)$ & $1.158 \pm 0.327$ \\
O$_2\,(4)$ & $1.160 \pm 0.116$ \\
O$_2\,(2)$ & $1.186 \pm 0.147$ \\
O$_2\,(42)$ & $1.189 \pm 0.326$ \\
O$_2\,(28)$ & $1.211 \pm 0.269$ \\
O$_2\,(3)$ & $1.217 \pm 0.126$ \\
O$_2\,(6)$ & $1.288 \pm 0.116$ \\
O$_2\,(1)$ & $1.310 \pm 0.154$ \\


==> figures/noneq/error/meno/meno_mape.csv <==
,T,n_O,n_O2_45,n_O2_44,n_O2_43,n_O2_42,n_O2_41,n_O2_40,n_O2_39,n_O2_38,n_O2_10,n_O2_9,n_O2_11,n_O2_34,n_O2_33,n_O2_12,n_O2_14,n_O2_13,n_O2_18,n_O2_15,n_O2_16,n_O2_32,n_O2_8,n_O2_20,n_O2_7,n_O2_21,n_O2_35,n_O2_19,n_O2_30,n_O2_22,n_O2_25,n_O2_31,n_O2_29,n_O2_26,n_O2_23,n_O2_17,n_O2_5,n_O2_28,n_O2_27,n_O2_6,n_O2_4,n_O2_24,n_O2_36,n_O2_3,n_O2_2,n_O2_37,n_O2_1
mean,0.079,0.171,0.337,0.404,0.480,0.508,0.546,0.591,0.649,0.695,0.770,0.774,0.779,0.781,0.787,0.792,0.806,0.814,0.816,0.817,0.820,0.833,0.844,0.847,0.851,0.861,0.862,0.869,0.872,0.874,0.876,0.882,0.886,0.889,0.890,0.901,0.917,0.924,0.927,0.962,0.977,1.028,1.030,1.043,1.076,1.135,1.300
ci_95,0.003,0.006,0.012,0.015,0.016,0.019,0.021,0.023,0.024,0.025,0.025,0.025,0.025,0.027,0.027,0.025,0.025,0.026,0.025,0.025,0.025,0.026,0.026,0.026,0.027,0.027,0.027,0.026,0.026,0.027,0.026,0.026,0.025,0.026,0.027,0.026,0.029,0.026,0.025,0.028,0.030,0.027,0.028,0.031,0.032,0.029,0.035


==> figures/noneq/error/meno/meno_mape_latex.txt <==
$T$ & $0.079 \pm 0.003$ \\
O & $0.171 \pm 0.006$ \\
O$_2\,(45)$ & $0.337 \pm 0.012$ \\
O$_2\,(44)$ & $0.404 \pm 0.015$ \\
O$_2\,(43)$ & $0.480 \pm 0.016$ \\
O$_2\,(42)$ & $0.508 \pm 0.019$ \\
O$_2\,(41)$ & $0.546 \pm 0.021$ \\
O$_2\,(40)$ & $0.591 \pm 0.023$ \\
O$_2\,(39)$ & $0.649 \pm 0.024$ \\
O$_2\,(38)$ & $0.695 \pm 0.025$ \\
O$_2\,(10)$ & $0.770 \pm 0.025$ \\
O$_2\,(9)$ & $0.774 \pm 0.025$ \\
O$_2\,(11)$ & $0.779 \pm 0.025$ \\
O$_2\,(34)$ & $0.781 \pm 0.027$ \\
O$_2\,(33)$ & $0.787 \pm 0.027$ \\
O$_2\,(12)$ & $0.792 \pm 0.025$ \\
O$_2\,(14)$ & $0.806 \pm 0.025$ \\
O$_2\,(13)$ & $0.814 \pm 0.026$ \\
O$_2\,(18)$ & $0.816 \pm 0.025$ \\
O$_2\,(15)$ & $0.817 \pm 0.025$ \\
O$_2\,(16)$ & $0.820 \pm 0.025$ \\
O$_2\,(32)$ & $0.833 \pm 0.026$ \\
O$_2\,(8)$ & $0.844 \pm 0.026$ \\
O$_2\,(20)$ & $0.847 \pm 0.026$ \\
O$_2\,(7)$ & $0.851 \pm 0.027$ \\
O$_2\,(21)$ & $0.861 \pm 0.027$ \\
O$_2\,(35)$ & $0.862 \pm 0.027$ \\
O$_2\,(19)$ & $0.869 \pm 0.026$ \\
O$_2\,(30)$ & $0.872 \pm 0.026$ \\
O$_2\,(22)$ & $0.874 \pm 0.027$ \\
O$_2\,(25)$ & $0.876 \pm 0.026$ \\
O$_2\,(31)$ & $0.882 \pm 0.026$ \\
O$_2\,(29)$ & $0.886 \pm 0.025$ \\
O$_2\,(26)$ & $0.889 \pm 0.026$ \\
O$_2\,(23)$ & $0.890 \pm 0.027$ \\
O$_2\,(17)$ & $0.901 \pm 0.026$ \\
O$_2\,(5)$ & $0.917 \pm 0.029$ \\
O$_2\,(28)$ & $0.924 \pm 0.026$ \\
O$_2\,(27)$ & $0.927 \pm 0.025$ \\
O$_2\,(6)$ & $0.962 \pm 0.028$ \\
O$_2\,(4)$ & $0.977 \pm 0.030$ \\
O$_2\,(24)$ & $1.028 \pm 0.027$ \\
O$_2\,(36)$ & $1.030 \pm 0.028$ \\
O$_2\,(3)$ & $1.043 \pm 0.031$ \\
O$_2\,(2)$ & $1.076 \pm 0.032$ \\
O$_2\,(37)$ & $1.135 \pm 0.029$ \\
O$_2\,(1)$ & $1.300 \pm 0.035$ \\


==> figures/noneq/error/meno_nocorr/meno_nocorr_l2.csv <==
,n_O2_14,n_O2_13,n_O2_15,n_O2_16,n_O2_12,n_O2_28,n_O2_17,n_O2_29,n_O2_11,n_O2_18,n_O2_30,n_O2_31,n_O2_19,n_O2_32,n_O2_33,n_O2_27,n_O2_10,n_O2_34,n_O2_20,n_O2_36,n_O2_35,n_O2_21,n_O2_37,n_O2_26,n_O2_45,n_O2_22,n_O2_43,n_O2_39,n_O2_38,n_O2_25,n_O2_23,n_O2_24,n_O2_41,n_O2_9,n_O2_44,n_O2_40,n_O2_42,n_O2_8,n_O2_7,n_O2_6,n_O2_5,n_O2_4,n_O2_3,n_O2_2,n_O2_1
mean,13.158,13.231,13.253,13.468,13.490,13.511,13.741,13.846,13.984,14.097,14.117,14.261,14.463,14.499,14.633,14.738,14.757,14.810,14.818,14.949,15.104,15.144,15.289,15.320,15.387,15.409,15.501,15.555,15.583,15.586,15.586,15.656,15.753,15.817,15.836,15.910,16.086,17.201,18.950,20.950,23.078,25.238,27.242,28.752,30.045
ci_95,1.373,1.397,1.382,1.417,1.454,2.219,1.471,2.270,1.544,1.546,2.320,2.358,1.630,2.405,2.440,2.223,1.664,2.477,1.719,2.527,2.527,1.811,2.582,2.189,2.612,1.901,2.651,2.640,2.630,2.133,1.986,2.063,2.678,1.804,2.685,2.689,2.720,1.955,2.110,2.246,2.367,2.561,2.952,3.632,4.537


==> figures/noneq/error/meno_nocorr/meno_nocorr_l2_latex.txt <==
O$_2\,(14)$ & $13.158 \pm 1.373$ \\
O$_2\,(13)$ & $13.231 \pm 1.397$ \\
O$_2\,(15)$ & $13.253 \pm 1.382$ \\
O$_2\,(16)$ & $13.468 \pm 1.417$ \\
O$_2\,(12)$ & $13.490 \pm 1.454$ \\
O$_2\,(28)$ & $13.511 \pm 2.219$ \\
O$_2\,(17)$ & $13.741 \pm 1.471$ \\
O$_2\,(29)$ & $13.846 \pm 2.270$ \\
O$_2\,(11)$ & $13.984 \pm 1.544$ \\
O$_2\,(18)$ & $14.097 \pm 1.546$ \\
O$_2\,(30)$ & $14.117 \pm 2.320$ \\
O$_2\,(31)$ & $14.261 \pm 2.358$ \\
O$_2\,(19)$ & $14.463 \pm 1.630$ \\
O$_2\,(32)$ & $14.499 \pm 2.405$ \\
O$_2\,(33)$ & $14.633 \pm 2.440$ \\
O$_2\,(27)$ & $14.738 \pm 2.223$ \\
O$_2\,(10)$ & $14.757 \pm 1.664$ \\
O$_2\,(34)$ & $14.810 \pm 2.477$ \\
O$_2\,(20)$ & $14.818 \pm 1.719$ \\
O$_2\,(36)$ & $14.949 \pm 2.527$ \\
O$_2\,(35)$ & $15.104 \pm 2.527$ \\
O$_2\,(21)$ & $15.144 \pm 1.811$ \\
O$_2\,(37)$ & $15.289 \pm 2.582$ \\
O$_2\,(26)$ & $15.320 \pm 2.189$ \\
O$_2\,(45)$ & $15.387 \pm 2.612$ \\
O$_2\,(22)$ & $15.409 \pm 1.901$ \\
O$_2\,(43)$ & $15.501 \pm 2.651$ \\
O$_2\,(39)$ & $15.555 \pm 2.640$ \\
O$_2\,(38)$ & $15.583 \pm 2.630$ \\
O$_2\,(25)$ & $15.586 \pm 2.133$ \\
O$_2\,(23)$ & $15.586 \pm 1.986$ \\
O$_2\,(24)$ & $15.656 \pm 2.063$ \\
O$_2\,(41)$ & $15.753 \pm 2.678$ \\
O$_2\,(9)$ & $15.817 \pm 1.804$ \\
O$_2\,(44)$ & $15.836 \pm 2.685$ \\
O$_2\,(40)$ & $15.910 \pm 2.689$ \\
O$_2\,(42)$ & $16.086 \pm 2.720$ \\
O$_2\,(8)$ & $17.201 \pm 1.955$ \\
O$_2\,(7)$ & $18.950 \pm 2.110$ \\
O$_2\,(6)$ & $20.950 \pm 2.246$ \\
O$_2\,(5)$ & $23.078 \pm 2.367$ \\
O$_2\,(4)$ & $25.238 \pm 2.561$ \\
O$_2\,(3)$ & $27.242 \pm 2.952$ \\
O$_2\,(2)$ & $28.752 \pm 3.632$ \\
O$_2\,(1)$ & $30.045 \pm 4.537$ \\


==> figures/noneq/error/meno_nocorr/meno_nocorr_mape.csv <==
,n_O2_45,n_O2_44,n_O2_43,n_O2_42,n_O2_41,n_O2_40,n_O2_39,n_O2_38,n_O2_37,n_O2_36,n_O2_35,n_O2_34,n_O2_33,n_O2_32,n_O2_31,n_O2_30,n_O2_28,n_O2_29,n_O2_27,n_O2_26,n_O2_25,n_O2_24,n_O2_7,n_O2_8,n_O2_6,n_O2_9,n_O2_10,n_O2_5,n_O2_11,n_O2_4,n_O2_12,n_O2_13,n_O2_23,n_O2_3,n_O2_14,n_O2_15,n_O2_22,n_O2_16,n_O2_2,n_O2_17,n_O2_21,n_O2_18,n_O2_20,n_O2_19,n_O2_1
mean,4.844,6.013,6.655,8.037,9.042,10.478,11.605,13.292,14.379,15.584,17.353,18.513,19.589,20.631,21.275,22.015,22.174,22.232,27.667,30.341,31.810,32.635,32.677,32.687,32.721,32.736,32.811,32.829,32.904,33.002,33.005,33.113,33.115,33.215,33.219,33.321,33.389,33.414,33.440,33.494,33.533,33.558,33.591,33.594,33.645
ci_95,0.149,0.190,0.214,0.266,0.305,0.359,0.400,0.460,0.496,0.536,0.593,0.629,0.662,0.695,0.715,0.740,0.747,0.748,0.918,1.009,1.064,1.098,1.179,1.178,1.179,1.177,1.177,1.179,1.176,1.178,1.175,1.173,1.121,1.178,1.172,1.170,1.136,1.169,1.177,1.166,1.146,1.163,1.154,1.159,1.177


==> figures/noneq/error/meno_nocorr/meno_nocorr_mape_latex.txt <==
O$_2\,(45)$ & $4.844 \pm 0.149$ \\
O$_2\,(44)$ & $6.013 \pm 0.190$ \\
O$_2\,(43)$ & $6.655 \pm 0.214$ \\
O$_2\,(42)$ & $8.037 \pm 0.266$ \\
O$_2\,(41)$ & $9.042 \pm 0.305$ \\
O$_2\,(40)$ & $10.478 \pm 0.359$ \\
O$_2\,(39)$ & $11.605 \pm 0.400$ \\
O$_2\,(38)$ & $13.292 \pm 0.460$ \\
O$_2\,(37)$ & $14.379 \pm 0.496$ \\
O$_2\,(36)$ & $15.584 \pm 0.536$ \\
O$_2\,(35)$ & $17.353 \pm 0.593$ \\
O$_2\,(34)$ & $18.513 \pm 0.629$ \\
O$_2\,(33)$ & $19.589 \pm 0.662$ \\
O$_2\,(32)$ & $20.631 \pm 0.695$ \\
O$_2\,(31)$ & $21.275 \pm 0.715$ \\
O$_2\,(30)$ & $22.015 \pm 0.740$ \\
O$_2\,(28)$ & $22.174 \pm 0.747$ \\
O$_2\,(29)$ & $22.232 \pm 0.748$ \\
O$_2\,(27)$ & $27.667 \pm 0.918$ \\
O$_2\,(26)$ & $30.341 \pm 1.009$ \\
O$_2\,(25)$ & $31.810 \pm 1.064$ \\
O$_2\,(24)$ & $32.635 \pm 1.098$ \\
O$_2\,(7)$ & $32.677 \pm 1.179$ \\
O$_2\,(8)$ & $32.687 \pm 1.178$ \\
O$_2\,(6)$ & $32.721 \pm 1.179$ \\
O$_2\,(9)$ & $32.736 \pm 1.177$ \\
O$_2\,(10)$ & $32.811 \pm 1.177$ \\
O$_2\,(5)$ & $32.829 \pm 1.179$ \\
O$_2\,(11)$ & $32.904 \pm 1.176$ \\
O$_2\,(4)$ & $33.002 \pm 1.178$ \\
O$_2\,(12)$ & $33.005 \pm 1.175$ \\
O$_2\,(13)$ & $33.113 \pm 1.173$ \\
O$_2\,(23)$ & $33.115 \pm 1.121$ \\
O$_2\,(3)$ & $33.215 \pm 1.178$ \\
O$_2\,(14)$ & $33.219 \pm 1.172$ \\
O$_2\,(15)$ & $33.321 \pm 1.170$ \\
O$_2\,(22)$ & $33.389 \pm 1.136$ \\
O$_2\,(16)$ & $33.414 \pm 1.169$ \\
O$_2\,(2)$ & $33.440 \pm 1.177$ \\
O$_2\,(17)$ & $33.494 \pm 1.166$ \\
O$_2\,(21)$ & $33.533 \pm 1.146$ \\
O$_2\,(18)$ & $33.558 \pm 1.163$ \\
O$_2\,(20)$ & $33.591 \pm 1.154$ \\
O$_2\,(19)$ & $33.594 \pm 1.159$ \\
O$_2\,(1)$ & $33.645 \pm 1.177$ \\


==> figures/noneq/speedup/deeponet/data/cpu.csv <==
t,mean,std
1.00000000e-08,1.06248960e+00,5.44538707e-03
1.00000000e-07,1.17003265e+00,6.02335369e-03
1.00000000e-06,1.38533664e+00,8.44002069e-03
1.00000000e-05,1.84419933e+00,1.72833753e-02
1.00000000e-04,1.95736412e+00,1.61074950e-02


==> figures/noneq/speedup/deeponet/data/gpu.csv <==
t,mean,std
1.00000000e-08,7.97286242e-01,4.09575857e-03
1.00000000e-07,9.03669001e-01,4.92750770e-03
1.00000000e-06,1.11298495e+00,6.26669911e-03
1.00000000e-05,1.56415214e+00,7.18930553e-03
1.00000000e-04,1.67812198e+00,6.26249448e-03


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode.txt <==
2 & $10^{-6}$ & $4.38\times 10^{1}$ & $7.01\times 10^{1}$ & $9.98\times 10^{1}$ & $1.23\times 10^{2}$ & $1.67\times 10^{2}$ \\
2 & $10^{-7}$ & $6.55\times 10^{1}$ & $1.21\times 10^{2}$ & $1.85\times 10^{2}$ & $2.37\times 10^{2}$ & $3.04\times 10^{2}$ \\
2 & $10^{-8}$ & $1.17\times 10^{2}$ & $2.35\times 10^{2}$ & $3.46\times 10^{2}$ & $3.32\times 10^{2}$ & $3.17\times 10^{2}$ \\
3 & $10^{-6}$ & $3.58\times 10^{1}$ & $5.00\times 10^{1}$ & $6.35\times 10^{1}$ & $6.96\times 10^{1}$ & $9.19\times 10^{1}$ \\
3 & $10^{-7}$ & $4.02\times 10^{1}$ & $6.01\times 10^{1}$ & $8.18\times 10^{1}$ & $9.60\times 10^{1}$ & $1.33\times 10^{2}$ \\
3 & $10^{-8}$ & $4.87\times 10^{1}$ & $8.15\times 10^{1}$ & $1.20\times 10^{2}$ & $1.48\times 10^{2}$ & $2.12\times 10^{2}$ \\
4 & $10^{-6}$ & $3.29\times 10^{1}$ & $4.37\times 10^{1}$ & $5.54\times 10^{1}$ & $7.34\times 10^{1}$ & $1.21\times 10^{2}$ \\
4 & $10^{-7}$ & $3.73\times 10^{1}$ & $5.06\times 10^{1}$ & $6.53\times 10^{1}$ & $9.83\times 10^{1}$ & $1.84\times 10^{2}$ \\
4 & $10^{-8}$ & $4.15\times 10^{1}$ & $5.94\times 10^{1}$ & $8.23\times 10^{1}$ & $1.40\times 10^{2}$ & $2.54\times 10^{2}$ \\


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol6_ord2.csv <==
t,mean,std
1.00000000e-08,4.37790485e+01,3.86674819e+01
1.00000000e-07,7.00912221e+01,4.28010194e+01
1.00000000e-06,9.98483121e+01,4.35269641e+01
1.00000000e-05,1.22682532e+02,3.75418294e+01
1.00000000e-04,1.67033154e+02,3.27743609e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol6_ord3.csv <==
t,mean,std
1.00000000e-08,3.58467308e+01,2.69458261e+01
1.00000000e-07,4.99746864e+01,2.81230542e+01
1.00000000e-06,6.34668937e+01,2.65279362e+01
1.00000000e-05,6.95570034e+01,2.16505368e+01
1.00000000e-04,9.19320568e+01,2.05316547e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol6_ord4.csv <==
t,mean,std
1.00000000e-08,3.29418367e+01,2.40922747e+01
1.00000000e-07,4.37403203e+01,2.51311917e+01
1.00000000e-06,5.53582523e+01,2.50776564e+01
1.00000000e-05,7.34321767e+01,2.69709312e+01
1.00000000e-04,1.21060090e+02,2.97371364e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol7_ord2.csv <==
t,mean,std
1.00000000e-08,6.55343314e+01,5.67117823e+01
1.00000000e-07,1.20963618e+02,6.89470611e+01
1.00000000e-06,1.85499659e+02,7.48033926e+01
1.00000000e-05,2.36530082e+02,6.33823703e+01
1.00000000e-04,3.04425698e+02,3.09337964e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol7_ord3.csv <==
t,mean,std
1.00000000e-08,4.02066278e+01,2.92414208e+01
1.00000000e-07,6.00824444e+01,3.25909901e+01
1.00000000e-06,8.17895861e+01,3.23956581e+01
1.00000000e-05,9.59889531e+01,2.79650626e+01
1.00000000e-04,1.32526647e+02,2.59360152e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol7_ord4.csv <==
t,mean,std
1.00000000e-08,3.73344722e+01,2.55695409e+01
1.00000000e-07,5.06110980e+01,2.70285055e+01
1.00000000e-06,6.52525869e+01,2.85747774e+01
1.00000000e-05,9.82632214e+01,3.94414288e+01
1.00000000e-04,1.83578830e+02,5.03128617e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol8_ord2.csv <==
t,mean,std
1.00000000e-08,1.16840808e+02,9.98698549e+01
1.00000000e-07,2.35103612e+02,1.28204724e+02
1.00000000e-06,3.45762567e+02,1.01583724e+02
1.00000000e-05,3.31924643e+02,2.58450727e+01
1.00000000e-04,3.16764749e+02,8.82535768e+00


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol8_ord3.csv <==
t,mean,std
1.00000000e-08,4.86611809e+01,3.45672252e+01
1.00000000e-07,8.14850380e+01,4.20704890e+01
1.00000000e-06,1.19653972e+02,4.48878444e+01
1.00000000e-05,1.48470310e+02,4.06014806e+01
1.00000000e-04,2.12126297e+02,3.95003288e+01


==> figures/noneq/speedup/ode/data/meno_f64_cpu_lsode_rtol8_ord4.csv <==
t,mean,std
1.00000000e-08,4.15256580e+01,2.66837671e+01
1.00000000e-07,5.93804150e+01,3.04670719e+01
1.00000000e-06,8.22936659e+01,3.61620767e+01
1.00000000e-05,1.40004677e+02,5.54562199e+01
1.00000000e-04,2.54179870e+02,6.46183291e+01


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode.txt <==
2 & $10^{-6}$ & $1.22\times 10^{3}$ & $1.90\times 10^{3}$ & $2.60\times 10^{3}$ & $3.05\times 10^{3}$ & $4.14\times 10^{3}$ \\
2 & $10^{-7}$ & $1.83\times 10^{3}$ & $3.27\times 10^{3}$ & $4.84\times 10^{3}$ & $5.88\times 10^{3}$ & $7.55\times 10^{3}$ \\
2 & $10^{-8}$ & $3.26\times 10^{3}$ & $6.36\times 10^{3}$ & $9.01\times 10^{3}$ & $8.25\times 10^{3}$ & $7.86\times 10^{3}$ \\
3 & $10^{-6}$ & $1.00\times 10^{3}$ & $1.35\times 10^{3}$ & $1.65\times 10^{3}$ & $1.73\times 10^{3}$ & $2.28\times 10^{3}$ \\
3 & $10^{-7}$ & $1.12\times 10^{3}$ & $1.63\times 10^{3}$ & $2.13\times 10^{3}$ & $2.39\times 10^{3}$ & $3.29\times 10^{3}$ \\
3 & $10^{-8}$ & $1.36\times 10^{3}$ & $2.21\times 10^{3}$ & $3.12\times 10^{3}$ & $3.69\times 10^{3}$ & $5.26\times 10^{3}$ \\
4 & $10^{-6}$ & $9.19\times 10^{2}$ & $1.18\times 10^{3}$ & $1.44\times 10^{3}$ & $1.83\times 10^{3}$ & $3.00\times 10^{3}$ \\
4 & $10^{-7}$ & $1.04\times 10^{3}$ & $1.37\times 10^{3}$ & $1.70\times 10^{3}$ & $2.44\times 10^{3}$ & $4.55\times 10^{3}$ \\
4 & $10^{-8}$ & $1.16\times 10^{3}$ & $1.61\times 10^{3}$ & $2.15\times 10^{3}$ & $3.48\times 10^{3}$ & $6.31\times 10^{3}$ \\


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol6_ord2.csv <==
t,mean,std
1.00000000e-08,1.22078332e+03,1.07824365e+03
1.00000000e-07,1.89691301e+03,1.15834368e+03
1.00000000e-06,2.60260824e+03,1.13450281e+03
1.00000000e-05,3.05041342e+03,9.33205057e+02
1.00000000e-04,4.14338034e+03,8.12740214e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol6_ord3.csv <==
t,mean,std
1.00000000e-08,9.99589819e+02,7.51384178e+02
1.00000000e-07,1.35248937e+03,7.61107011e+02
1.00000000e-06,1.65430398e+03,6.91430974e+02
1.00000000e-05,1.72948514e+03,5.38188171e+02
1.00000000e-04,2.28044234e+03,5.09180992e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol6_ord4.csv <==
t,mean,std
1.00000000e-08,9.18586543e+02,6.71812766e+02
1.00000000e-07,1.18376567e+03,6.80136911e+02
1.00000000e-06,1.44294721e+03,6.53635586e+02
1.00000000e-05,1.82583856e+03,6.70490403e+02
1.00000000e-04,3.00298464e+03,7.37505713e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol7_ord2.csv <==
t,mean,std
1.00000000e-08,1.82743165e+03,1.58140921e+03
1.00000000e-07,3.27369754e+03,1.86594574e+03
1.00000000e-06,4.83516376e+03,1.94968734e+03
1.00000000e-05,5.88115133e+03,1.57541637e+03
1.00000000e-04,7.55150355e+03,7.66448575e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol7_ord3.csv <==
t,mean,std
1.00000000e-08,1.12116600e+03,8.15396600e+02
1.00000000e-07,1.62604057e+03,8.82024710e+02
1.00000000e-06,2.13189633e+03,8.44363774e+02
1.00000000e-05,2.38669667e+03,6.95129372e+02
1.00000000e-04,3.28742103e+03,6.43161539e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol7_ord4.csv <==
t,mean,std
1.00000000e-08,1.04107564e+03,7.13005895e+02
1.00000000e-07,1.36971289e+03,7.31484639e+02
1.00000000e-06,1.70084918e+03,7.44783835e+02
1.00000000e-05,2.44324472e+03,9.80532906e+02
1.00000000e-04,4.55380802e+03,1.24784935e+03


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol8_ord2.csv <==
t,mean,std
1.00000000e-08,3.25811808e+03,2.78487274e+03
1.00000000e-07,6.36272400e+03,3.46966249e+03
1.00000000e-06,9.01251594e+03,2.64756262e+03
1.00000000e-05,8.25306887e+03,6.40001945e+02
1.00000000e-04,7.85758279e+03,2.15528957e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol8_ord3.csv <==
t,mean,std
1.00000000e-08,1.35692209e+03,9.63906382e+02
1.00000000e-07,2.20526942e+03,1.13857252e+03
1.00000000e-06,3.11885505e+03,1.16995359e+03
1.00000000e-05,3.69160808e+03,1.00919406e+03
1.00000000e-04,5.26194897e+03,9.79497592e+02


==> figures/noneq/speedup/ode/data/meno_f64_gpu_lsode_rtol8_ord4.csv <==
t,mean,std
1.00000000e-08,1.15794729e+03,7.44075576e+02
1.00000000e-07,1.60704120e+03,8.24544018e+02
1.00000000e-06,2.14503549e+03,9.42542389e+02
1.00000000e-05,3.48111617e+03,1.37866266e+03
1.00000000e-04,6.30511879e+03,1.60260934e+03


==> figures/noneq/speedup/ode/data/speedup_ratio_gpu_cpu.json <==
{
  "meno_f64": {
    "lsode": {
      "rtol6": {
        "ord2": [
          27.885104048895705,
          27.063488926656387,
          26.06562077142589,
          24.864284836757886,
          24.80573615347698
        ],
        "ord3": [
          27.885104048895705,
          27.063488926656394,
          26.06562077142589,
          24.864284836757882,
          24.80573615347698
        ],
        "ord4": [
          27.885104048895705,
          27.06348892665639,
          26.065620771425895,
          24.864284836757886,
          24.805736153476975
        ]
      },
      "rtol7": {
        "ord2": [
          27.885104048895702,
          27.06348892665639,
          26.065620771425895,
          24.864284836757886,
          24.805736153476975
        ],
        "ord3": [
          27.885104048895702,
          27.06348892665639,
          26.06562077142589,
          24.864284836757886,
          24.805736153476975
        ],
        "ord4": [
          27.8851040488957,
          27.063488926656387,
          26.06562077142589,
          24.864284836757886,
          24.80573615347698
        ]
      },
      "rtol8": {
        "ord2": [
          27.885104048895702,
          27.06348892665639,
          26.065620771425888,
          24.864284836757886,
          24.80573615347698
        ],
        "ord3": [
          27.885104048895705,
          27.063488926656387,
          26.06562077142589,
          24.864284836757882,
          24.805736153476982
        ],
        "ord4": [
          27.885104048895702,
          27.06348892665639,
          26.065620771425888,
          24.864284836757886,
          24.80573615347698
        ]
      }
    }
  }
}

==> figures/noneq/visual/deeponet/inp_space.csv <==
,X_O,p,Ti,T
5,2.544821e-01,6.915562e+03,2.130173e+03,1.335314e+04
9,8.303507e-01,7.988014e+03,2.086107e+03,9.286976e+03
19,4.416205e-01,9.987229e+03,6.691055e+03,1.188112e+04
40,2.216388e-01,8.023732e+03,6.642956e+03,9.799654e+03
43,6.611177e-01,1.359465e+03,1.331072e+03,9.534348e+03
54,2.568416e-01,8.651103e+03,1.385839e+03,1.365473e+04
57,1.443589e-01,8.466604e+03,2.977123e+03,1.225791e+04
65,6.903143e-01,6.323355e+03,3.249987e+03,8.164908e+03
78,2.500066e-02,8.601948e+03,4.207949e+03,1.292776e+04
99,1.392121e-01,2.304656e+03,7.102782e+03,8.629469e+03


==> figures/noneq/visual/meno/inp_space.csv <==
,X_O,p,Ti,T
5,2.544821e-01,6.915562e+03,2.130173e+03,1.335314e+04
9,8.303507e-01,7.988014e+03,2.086107e+03,9.286976e+03
19,4.416205e-01,9.987229e+03,6.691055e+03,1.188112e+04
40,2.216388e-01,8.023732e+03,6.642956e+03,9.799654e+03
43,6.611177e-01,1.359465e+03,1.331072e+03,9.534348e+03
54,2.568416e-01,8.651103e+03,1.385839e+03,1.365473e+04
57,1.443589e-01,8.466604e+03,2.977123e+03,1.225791e+04
65,6.903143e-01,6.323355e+03,3.249987e+03,8.164908e+03
78,2.500066e-02,8.601948e+03,4.207949e+03,1.292776e+04
99,1.392121e-01,2.304656e+03,7.102782e+03,8.629469e+03


==> figures/noneq/visual/meno_nocorr/inp_space.csv <==
,X_O,p,Ti,T
5,2.544821e-01,6.915562e+03,2.130173e+03,1.335314e+04
9,8.303507e-01,7.988014e+03,2.086107e+03,9.286976e+03
19,4.416205e-01,9.987229e+03,6.691055e+03,1.188112e+04
40,2.216388e-01,8.023732e+03,6.642956e+03,9.799654e+03
43,6.611177e-01,1.359465e+03,1.331072e+03,9.534348e+03
54,2.568416e-01,8.651103e+03,1.385839e+03,1.365473e+04
57,1.443589e-01,8.466604e+03,2.977123e+03,1.225791e+04
65,6.903143e-01,6.323355e+03,3.249987e+03,8.164908e+03
78,2.500066e-02,8.601948e+03,4.207949e+03,1.292776e+04
99,1.392121e-01,2.304656e+03,7.102782e+03,8.629469e+03


==> figures/plasma_cr/0d/error/meno/meno_l2.csv <==
,w_Ar1,Th,Te,w_Ar24,w_Ar23,w_Ar20,w_Ar21,w_Ar22,w_Ar25,w_Ar19,w_Ar18,w_Ar30,w_Ar29,w_Ar17,w_Ar28,w_Ar27,w_Ar26,w_Ar31,w_Ar16,w_Ar13,w_Ar14,w_Ar12,w_Ar11,w_Ar10,w_Ar9,w_Ar15,w_Ar8,w_Ar7,w_Ar6,w_Arp2,w_em,w_Arp1,w_Ar5,w_Ar3,w_Ar2,w_Ar4
mean,0.004,0.008,0.116,0.568,0.571,0.571,0.572,0.572,0.573,0.577,0.585,0.590,0.592,0.592,0.592,0.592,0.592,0.595,0.595,0.612,0.612,0.613,0.616,0.640,0.643,0.651,0.656,0.657,0.754,0.963,0.976,1.032,1.563,1.709,1.794,1.803
ci_95,0.001,0.004,0.040,0.135,0.135,0.133,0.136,0.136,0.136,0.131,0.140,0.140,0.140,0.141,0.140,0.140,0.140,0.143,0.142,0.143,0.144,0.144,0.145,0.152,0.152,0.146,0.153,0.154,0.170,0.331,0.361,0.378,0.458,0.437,0.482,0.563


==> figures/plasma_cr/0d/error/meno/meno_l2_latex.txt <==
Ar(1) & $0.004 \pm 0.001$ \\
$T_h$ & $0.008 \pm 0.004$ \\
$T_e$ & $0.116 \pm 0.040$ \\
Ar(24) & $0.568 \pm 0.135$ \\
Ar(23) & $0.571 \pm 0.135$ \\
Ar(20) & $0.571 \pm 0.133$ \\
Ar(21) & $0.572 \pm 0.136$ \\
Ar(22) & $0.572 \pm 0.136$ \\
Ar(25) & $0.573 \pm 0.136$ \\
Ar(19) & $0.577 \pm 0.131$ \\
Ar(18) & $0.585 \pm 0.140$ \\
Ar(30) & $0.590 \pm 0.140$ \\
Ar(29) & $0.592 \pm 0.140$ \\
Ar(17) & $0.592 \pm 0.141$ \\
Ar(28) & $0.592 \pm 0.140$ \\
Ar(27) & $0.592 \pm 0.140$ \\
Ar(26) & $0.592 \pm 0.140$ \\
Ar(31) & $0.595 \pm 0.143$ \\
Ar(16) & $0.595 \pm 0.142$ \\
Ar(13) & $0.612 \pm 0.143$ \\
Ar(14) & $0.612 \pm 0.144$ \\
Ar(12) & $0.613 \pm 0.144$ \\
Ar(11) & $0.616 \pm 0.145$ \\
Ar(10) & $0.640 \pm 0.152$ \\
Ar(9) & $0.643 \pm 0.152$ \\
Ar(15) & $0.651 \pm 0.146$ \\
Ar(8) & $0.656 \pm 0.153$ \\
Ar(7) & $0.657 \pm 0.154$ \\
Ar(6) & $0.754 \pm 0.170$ \\
Ar$^+$(2) & $0.963 \pm 0.331$ \\
e$^-$ & $0.976 \pm 0.361$ \\
Ar$^+$(1) & $1.032 \pm 0.378$ \\
Ar(5) & $1.563 \pm 0.458$ \\
Ar(3) & $1.709 \pm 0.437$ \\
Ar(2) & $1.794 \pm 0.482$ \\
Ar(4) & $1.803 \pm 0.563$ \\


==> figures/plasma_cr/0d/error/meno/meno_mape.csv <==
,w_Ar1,Th,Te,w_Ar24,w_Ar23,w_Ar25,w_Ar21,w_Ar22,w_Ar20,w_Ar18,w_Ar29,w_Ar31,w_Ar30,w_Ar27,w_Ar28,w_Ar26,w_Ar17,w_Ar16,w_Ar19,w_Ar13,w_Ar14,w_Ar12,w_Ar11,w_Ar10,w_Ar9,w_Ar8,w_Ar7,w_Ar15,w_Ar6,w_Arp2,w_em,w_Arp1,w_Ar5,w_Ar3,w_Ar2,w_Ar4
mean,0.003,0.006,0.095,0.550,0.550,0.551,0.552,0.552,0.557,0.560,0.560,0.560,0.560,0.563,0.563,0.564,0.565,0.565,0.565,0.566,0.566,0.566,0.567,0.583,0.585,0.594,0.594,0.610,0.659,0.725,0.746,0.809,1.209,1.250,1.279,1.295
ci_95,0.000,0.000,0.004,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.020,0.021,0.021,0.021,0.021,0.021,0.022,0.032,0.035,0.037,0.045,0.038,0.042,0.054


==> figures/plasma_cr/0d/error/meno/meno_mape_latex.txt <==
Ar(1) & $0.003 \pm 0.000$ \\
$T_h$ & $0.006 \pm 0.000$ \\
$T_e$ & $0.095 \pm 0.004$ \\
Ar(24) & $0.550 \pm 0.020$ \\
Ar(23) & $0.550 \pm 0.020$ \\
Ar(25) & $0.551 \pm 0.020$ \\
Ar(21) & $0.552 \pm 0.020$ \\
Ar(22) & $0.552 \pm 0.020$ \\
Ar(20) & $0.557 \pm 0.020$ \\
Ar(18) & $0.560 \pm 0.020$ \\
Ar(29) & $0.560 \pm 0.020$ \\
Ar(31) & $0.560 \pm 0.020$ \\
Ar(30) & $0.560 \pm 0.020$ \\
Ar(27) & $0.563 \pm 0.020$ \\
Ar(28) & $0.563 \pm 0.020$ \\
Ar(26) & $0.564 \pm 0.020$ \\
Ar(17) & $0.565 \pm 0.020$ \\
Ar(16) & $0.565 \pm 0.020$ \\
Ar(19) & $0.565 \pm 0.020$ \\
Ar(13) & $0.566 \pm 0.020$ \\
Ar(14) & $0.566 \pm 0.020$ \\
Ar(12) & $0.566 \pm 0.020$ \\
Ar(11) & $0.567 \pm 0.020$ \\
Ar(10) & $0.583 \pm 0.021$ \\
Ar(9) & $0.585 \pm 0.021$ \\
Ar(8) & $0.594 \pm 0.021$ \\
Ar(7) & $0.594 \pm 0.021$ \\
Ar(15) & $0.610 \pm 0.021$ \\
Ar(6) & $0.659 \pm 0.022$ \\
Ar$^+$(2) & $0.725 \pm 0.032$ \\
e$^-$ & $0.746 \pm 0.035$ \\
Ar$^+$(1) & $0.809 \pm 0.037$ \\
Ar(5) & $1.209 \pm 0.045$ \\
Ar(3) & $1.250 \pm 0.038$ \\
Ar(2) & $1.279 \pm 0.042$ \\
Ar(4) & $1.295 \pm 0.054$ \\


==> figures/plasma_cr/0d/error/meno_nocorr/meno_nocorr_l2.csv <==
,w_Ar1,w_Arp1,w_em,w_Arp2,w_Ar31,w_Ar29,w_Ar30,w_Ar27,w_Ar28,w_Ar26,w_Ar25,w_Ar24,w_Ar23,w_Ar22,w_Ar21,w_Ar19,w_Ar20,w_Ar18,w_Ar17,w_Ar16,w_Ar15,w_Ar14,w_Ar13,w_Ar12,w_Ar11,w_Ar10,w_Ar9,w_Ar8,w_Ar7,w_Ar6,w_Ar5,w_Ar4,w_Ar3,w_Ar2
mean,0.015,2.495,2.510,2.612,7.821,7.839,7.839,7.840,7.840,7.841,7.859,7.879,7.880,7.884,7.884,7.894,7.894,7.950,7.971,7.979,8.201,8.259,8.261,8.266,8.267,8.310,8.312,8.327,8.328,8.420,8.514,9.337,9.446,9.832
ci_95,0.010,0.812,0.793,0.767,3.590,3.593,3.594,3.593,3.593,3.594,3.603,3.606,3.607,3.609,3.609,3.601,3.606,3.626,3.631,3.633,3.666,3.677,3.677,3.679,3.680,3.690,3.691,3.695,3.696,3.722,3.923,3.950,3.981,4.003


==> figures/plasma_cr/0d/error/meno_nocorr/meno_nocorr_l2_latex.txt <==
Ar(1) & $0.015 \pm 0.010$ \\
Ar$^+$(1) & $2.495 \pm 0.812$ \\
e$^-$ & $2.510 \pm 0.793$ \\
Ar$^+$(2) & $2.612 \pm 0.767$ \\
Ar(31) & $7.821 \pm 3.590$ \\
Ar(29) & $7.839 \pm 3.593$ \\
Ar(30) & $7.839 \pm 3.594$ \\
Ar(27) & $7.840 \pm 3.593$ \\
Ar(28) & $7.840 \pm 3.593$ \\
Ar(26) & $7.841 \pm 3.594$ \\
Ar(25) & $7.859 \pm 3.603$ \\
Ar(24) & $7.879 \pm 3.606$ \\
Ar(23) & $7.880 \pm 3.607$ \\
Ar(22) & $7.884 \pm 3.609$ \\
Ar(21) & $7.884 \pm 3.609$ \\
Ar(19) & $7.894 \pm 3.601$ \\
Ar(20) & $7.894 \pm 3.606$ \\
Ar(18) & $7.950 \pm 3.626$ \\
Ar(17) & $7.971 \pm 3.631$ \\
Ar(16) & $7.979 \pm 3.633$ \\
Ar(15) & $8.201 \pm 3.666$ \\
Ar(14) & $8.259 \pm 3.677$ \\
Ar(13) & $8.261 \pm 3.677$ \\
Ar(12) & $8.266 \pm 3.679$ \\
Ar(11) & $8.267 \pm 3.680$ \\
Ar(10) & $8.310 \pm 3.690$ \\
Ar(9) & $8.312 \pm 3.691$ \\
Ar(8) & $8.327 \pm 3.695$ \\
Ar(7) & $8.328 \pm 3.696$ \\
Ar(6) & $8.420 \pm 3.722$ \\
Ar(5) & $8.514 \pm 3.923$ \\
Ar(4) & $9.337 \pm 3.950$ \\
Ar(3) & $9.446 \pm 3.981$ \\
Ar(2) & $9.832 \pm 4.003$ \\


==> figures/plasma_cr/0d/error/meno_nocorr/meno_nocorr_mape.csv <==
,w_Ar1,w_em,w_Arp2,w_Arp1,w_Ar15,w_Ar5,w_Ar29,w_Ar11,w_Ar14,w_Ar12,w_Ar13,w_Ar31,w_Ar16,w_Ar9,w_Ar10,w_Ar25,w_Ar8,w_Ar30,w_Ar7,w_Ar27,w_Ar26,w_Ar23,w_Ar17,w_Ar28,w_Ar19,w_Ar24,w_Ar21,w_Ar22,w_Ar20,w_Ar18,w_Ar6,w_Ar4,w_Ar3,w_Ar2
mean,0.008,1.765,1.817,1.828,6.168,6.172,6.177,6.180,6.185,6.185,6.185,6.190,6.190,6.192,6.192,6.195,6.196,6.197,6.197,6.200,6.201,6.201,6.201,6.202,6.203,6.205,6.205,6.205,6.206,6.206,6.207,6.583,6.622,6.836
ci_95,0.001,0.073,0.071,0.076,0.313,0.317,0.312,0.313,0.313,0.313,0.313,0.312,0.313,0.314,0.314,0.313,0.314,0.313,0.314,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.314,0.320,0.322,0.323


==> figures/plasma_cr/0d/error/meno_nocorr/meno_nocorr_mape_latex.txt <==
Ar(1) & $0.008 \pm 0.001$ \\
e$^-$ & $1.765 \pm 0.073$ \\
Ar$^+$(2) & $1.817 \pm 0.071$ \\
Ar$^+$(1) & $1.828 \pm 0.076$ \\
Ar(15) & $6.168 \pm 0.313$ \\
Ar(5) & $6.172 \pm 0.317$ \\
Ar(29) & $6.177 \pm 0.312$ \\
Ar(11) & $6.180 \pm 0.313$ \\
Ar(14) & $6.185 \pm 0.313$ \\
Ar(12) & $6.185 \pm 0.313$ \\
Ar(13) & $6.185 \pm 0.313$ \\
Ar(31) & $6.190 \pm 0.312$ \\
Ar(16) & $6.190 \pm 0.313$ \\
Ar(9) & $6.192 \pm 0.314$ \\
Ar(10) & $6.192 \pm 0.314$ \\
Ar(25) & $6.195 \pm 0.313$ \\
Ar(8) & $6.196 \pm 0.314$ \\
Ar(30) & $6.197 \pm 0.313$ \\
Ar(7) & $6.197 \pm 0.314$ \\
Ar(27) & $6.200 \pm 0.313$ \\
Ar(26) & $6.201 \pm 0.313$ \\
Ar(23) & $6.201 \pm 0.313$ \\
Ar(17) & $6.201 \pm 0.313$ \\
Ar(28) & $6.202 \pm 0.313$ \\
Ar(19) & $6.203 \pm 0.313$ \\
Ar(24) & $6.205 \pm 0.313$ \\
Ar(21) & $6.205 \pm 0.313$ \\
Ar(22) & $6.205 \pm 0.313$ \\
Ar(20) & $6.206 \pm 0.313$ \\
Ar(18) & $6.206 \pm 0.313$ \\
Ar(6) & $6.207 \pm 0.314$ \\
Ar(4) & $6.583 \pm 0.320$ \\
Ar(3) & $6.622 \pm 0.322$ \\
Ar(2) & $6.836 \pm 0.323$ \\


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode.txt <==
2 & $10^{-6}$ & $4.42\times 10^{1}$ & $5.56\times 10^{1}$ & $6.67\times 10^{1}$ \\
2 & $10^{-7}$ & $6.72\times 10^{1}$ & $8.86\times 10^{1}$ & $1.09\times 10^{2}$ \\
2 & $10^{-8}$ & $1.19\times 10^{2}$ & $1.52\times 10^{2}$ & $1.64\times 10^{2}$ \\
3 & $10^{-6}$ & $3.83\times 10^{1}$ & $4.66\times 10^{1}$ & $5.52\times 10^{1}$ \\
3 & $10^{-7}$ & $4.60\times 10^{1}$ & $5.58\times 10^{1}$ & $6.68\times 10^{1}$ \\
3 & $10^{-8}$ & $6.07\times 10^{1}$ & $7.61\times 10^{1}$ & $9.19\times 10^{1}$ \\
4 & $10^{-6}$ & $3.58\times 10^{1}$ & $4.40\times 10^{1}$ & $5.53\times 10^{1}$ \\
4 & $10^{-7}$ & $4.17\times 10^{1}$ & $5.23\times 10^{1}$ & $6.74\times 10^{1}$ \\
4 & $10^{-8}$ & $5.12\times 10^{1}$ & $6.60\times 10^{1}$ & $8.65\times 10^{1}$ \\


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol6_ord2.csv <==
t,mean,std
1.00000000e-08,4.42148664e+01,8.75357842e+00
1.00000000e-07,5.55538994e+01,1.21622630e+01
1.00000000e-06,6.66821454e+01,1.41727619e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol6_ord3.csv <==
t,mean,std
1.00000000e-08,3.83119470e+01,5.85436351e+00
1.00000000e-07,4.66409623e+01,8.25168840e+00
1.00000000e-06,5.51972866e+01,1.01683993e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol6_ord4.csv <==
t,mean,std
1.00000000e-08,3.58223854e+01,5.04701788e+00
1.00000000e-07,4.40151150e+01,8.13773330e+00
1.00000000e-06,5.52612192e+01,1.24423498e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol7_ord2.csv <==
t,mean,std
1.00000000e-08,6.72020294e+01,1.98669946e+01
1.00000000e-07,8.85733234e+01,2.50089927e+01
1.00000000e-06,1.09200105e+02,2.90415030e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol7_ord3.csv <==
t,mean,std
1.00000000e-08,4.60367429e+01,6.58706014e+00
1.00000000e-07,5.57937258e+01,8.50703266e+00
1.00000000e-06,6.67544298e+01,1.10707050e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol7_ord4.csv <==
t,mean,std
1.00000000e-08,4.16781962e+01,6.22840544e+00
1.00000000e-07,5.22685560e+01,9.92722350e+00
1.00000000e-06,6.73905234e+01,1.56939203e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol8_ord2.csv <==
t,mean,std
1.00000000e-08,1.19477272e+02,3.84481402e+01
1.00000000e-07,1.52350185e+02,3.06465840e+01
1.00000000e-06,1.64406625e+02,1.83979094e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol8_ord3.csv <==
t,mean,std
1.00000000e-08,6.06923470e+01,1.19195101e+01
1.00000000e-07,7.60684319e+01,1.51751734e+01
1.00000000e-06,9.19092458e+01,1.83029313e+01


==> figures/plasma_cr/0d/speedup/data/meno_cpu_lsode_rtol8_ord4.csv <==
t,mean,std
1.00000000e-08,5.12009865e+01,9.32060052e+00
1.00000000e-07,6.60072270e+01,1.38520888e+01
1.00000000e-06,8.64660605e+01,2.05451634e+01


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode.txt <==
2 & $10^{-6}$ & $7.61\times 10^{2}$ & $9.35\times 10^{2}$ & $1.10\times 10^{3}$ \\
2 & $10^{-7}$ & $1.16\times 10^{3}$ & $1.49\times 10^{3}$ & $1.80\times 10^{3}$ \\
2 & $10^{-8}$ & $2.06\times 10^{3}$ & $2.56\times 10^{3}$ & $2.70\times 10^{3}$ \\
3 & $10^{-6}$ & $6.59\times 10^{2}$ & $7.85\times 10^{2}$ & $9.07\times 10^{2}$ \\
3 & $10^{-7}$ & $7.92\times 10^{2}$ & $9.39\times 10^{2}$ & $1.10\times 10^{3}$ \\
3 & $10^{-8}$ & $1.04\times 10^{3}$ & $1.28\times 10^{3}$ & $1.51\times 10^{3}$ \\
4 & $10^{-6}$ & $6.16\times 10^{2}$ & $7.41\times 10^{2}$ & $9.09\times 10^{2}$ \\
4 & $10^{-7}$ & $7.17\times 10^{2}$ & $8.80\times 10^{2}$ & $1.11\times 10^{3}$ \\
4 & $10^{-8}$ & $8.81\times 10^{2}$ & $1.11\times 10^{3}$ & $1.42\times 10^{3}$ \\


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol6_ord2.csv <==
t,mean,std
1.00000000e-08,7.60580546e+02,1.50548493e+02
1.00000000e-07,9.34893593e+02,2.04603070e+02
1.00000000e-06,1.09630994e+03,2.32955284e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol6_ord3.csv <==
t,mean,std
1.00000000e-08,6.59039005e+02,1.00672770e+02
1.00000000e-07,7.84901462e+02,1.38790872e+02
1.00000000e-06,9.07489306e+02,1.67122780e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol6_ord4.csv <==
t,mean,std
1.00000000e-08,6.16213768e+02,8.67844024e+01
1.00000000e-07,7.40712163e+02,1.36880285e+02
1.00000000e-06,9.08540411e+02,2.04518216e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol7_ord2.csv <==
t,mean,std
1.00000000e-08,1.15600386e+03,3.41720047e+02
1.00000000e-07,1.49056382e+03,4.20778693e+02
1.00000000e-06,1.79534055e+03,4.77392248e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol7_ord3.csv <==
t,mean,std
1.00000000e-08,7.91920319e+02,1.13267062e+02
1.00000000e-07,9.38929533e+02,1.43059472e+02
1.00000000e-06,1.09749835e+03,1.81938834e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol7_ord4.csv <==
t,mean,std
1.00000000e-08,7.16944951e+02,1.07103243e+02
1.00000000e-07,8.79605907e+02,1.66984540e+02
1.00000000e-06,1.10795626e+03,2.57968797e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol8_ord2.csv <==
t,mean,std
1.00000000e-08,2.05523834e+03,6.61332166e+02
1.00000000e-07,2.56383825e+03,5.15527893e+02
1.00000000e-06,2.70298168e+03,3.02211284e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol8_ord3.csv <==
t,mean,std
1.00000000e-08,1.04402483e+03,2.04997138e+02
1.00000000e-07,1.28012417e+03,2.55270589e+02
1.00000000e-06,1.51106445e+03,3.00831988e+02


==> figures/plasma_cr/0d/speedup/data/meno_gpu_lsode_rtol8_ord4.csv <==
t,mean,std
1.00000000e-08,8.80755218e+02,1.60294617e+02
1.00000000e-07,1.11080832e+03,2.33023531e+02
1.00000000e-06,1.42157396e+03,3.37713799e+02


==> figures/plasma_cr/0d/speedup/data/speedup_ratio_gpu_cpu.json <==
{
  "meno": {
    "lsode": {
      "rtol6": {
        "ord2": [
          17.201918911719837,
          16.828586339650613,
          16.440831822328853
        ],
        "ord3": [
          17.201918911719837,
          16.828586339650613,
          16.440831822328853
        ],
        "ord4": [
          17.201918911719837,
          16.828586339650613,
          16.440831822328853
        ]
      },
      "rtol7": {
        "ord2": [
          17.20191891171984,
          16.828586339650617,
          16.440831822328853
        ],
        "ord3": [
          17.20191891171984,
          16.828586339650613,
          16.440831822328853
        ],
        "ord4": [
          17.201918911719837,
          16.828586339650613,
          16.440831822328853
        ]
      },
      "rtol8": {
        "ord2": [
          17.201918911719837,
          16.828586339650613,
          16.440831822328853
        ],
        "ord3": [
          17.20191891171984,
          16.828586339650613,
          16.440831822328857
        ],
        "ord4": [
          17.201918911719837,
          16.828586339650613,
          16.440831822328857
        ]
      }
    }
  }
}

==> figures/plasma_cr/1d/v4535_4dt/err_mean.json <==
{
  "rho": 0.667760033661517,
  "w": 4.028481063810092,
  "Th": 0.6942121951502773,
  "Te": 0.28399115338751346
}

==> figures/plasma_cr/1d/v4535_4dt/x/time.txt <==
Time instant: 0.0002 s
